The Impact of Different Physical Processes on the Statistics of Lyman-limit and Damped Lyman-alpha Absorbers

We compute the z = 3 neutral hydrogen column density distribution function f(NHI) for 19 simulations drawn from the OWLS project using a post-processing correction for self-shielding calculated with full radiative transfer of the ionising background radiation. We investigate how different physical processes and parameters affect the abundance of Lyman-limit systems (LLSs) and damped Lyman-alpha absorbers (DLAs) including: i) metal-line cooling; ii) the efficiency of feedback from SNe and AGN; iii) the effective equation of state for the ISM; iv) cosmological parameters; v) the assumed star formation law and; vi) the timing of hydrogen reionization . We find that the normalisation and slope, D = d log10 f /d log10 NHI, of f(NHI) in the LLS regime are robust to changes in these physical processes. Among physically plausible models, f(NHI) varies by less than 0.2 dex and D varies by less than 0.18 for LLSs. This is primarily due to the fact that these uncertain physical processes mostly affect star-forming gas which contributes less than 10% to f(NHI) in the the LLS column density range. At higher column densities, variations in f(NHI) become larger (approximately 0.5 dex at NHI = 10^22 cm^-2 and 1.0 dex at NHI = 10^23 cm^-2) and molecular hydrogen formation also becomes important. Many of these changes can be explained in the context of self-regulated star formation in which the amount of star forming gas in a galaxy will adjust such that outflows driven by feedback balance inflows due to accretion. Data and code to reproduce all figures can be found at the following url: https://bitbucket.org/galtay/hi-cddf-owls-1

==> ref_report.txt <==
We thank the reviewer for their comments and will respond inline for clarity.  All changes to the updated pdf of the paper have been marked in bold. 


Reviewer's Comments:

This paper explores the impact of a range of physical processes on the incidence of high H I column density absorbers at z=3.  The authors use the OWLS grid of simulations to examine the effects of feedback prescriptions, cosmology, ISM equation of state, and various other factors.  The impact of including a conversion from atomic to molecular gas at high densities is also evaluated.  Comparisons to observations are made, but the main emphasis is on self-consistently assessing the impact of sub-grid physics within the context of the simulations themselves.

This is a very good paper, well written and with interesting results that should help to guide the use of observations of Lyman limit systems and DLAs for constraining sub-grid physics in numerical simulations.  The comments below are intended mainly to improve the paper's clarity and/or impact.

Specific comments:

1.  My primary suggestion is to include visual renderings of the simulations (H I density fields).  The plots of f(N) are informative and sufficient to support the paper's results; however, a visual demonstration of the spatial distribution of the absorbers would be extremely helpful, and, I suspect, significantly increase the paper's impact.  (Figure 2 of Pontzen et al (2012), for example, is currently a popular image.)  Even if it may not be practical to show images from every simulation, a selection from a representative set of simulations would make it easier to appreciate how the covering fraction and column density of H I gas in and around different mass halos responds to changes in the sub-grid physics.  A projection of the entire simulation volume would probably be confusing, although a well-chosen slice could be used.  As I mentioned, the current figures are sufficient, and I will leave any such additions to the authors' discretion.


We thank the reviewer for this suggestion but feel that it would add length to an already long paper without adding much insight.  The main reason is that the changes between owls subgrid models in the HI CDDF are only clear in a statistically averaged sense and not necessarily from individual halos.  We will however, point to a paper (van de Voort and Schaye 2012) that contains images of the physical conditions around high-z galaxies (added in the beginning of section 2.1.5).

---------------------------------------------------------------------------

2.  Numerical convergence with box size and mass resolution is only briefly mentioned in Section 2.  The results of these tests should be described in more detail, particularly since the results are compared to observations (even though this is not the main point of the paper).  One expects that convergence with mass resolution should not be an issue since the results focus on relatively dense regions; however, this and box size should be discussed more fully.


We have added a section (2.1.6) in which we discuss the issues of resolution and box size in a bit more detail. 

---------------------------------------------------------------------------
3.  As the paper points out, radiative transfer is critical for getting the self-shielding right.  The URCHIN code seems to be reasonably well suited to the task; however, it would be interesting to know how the f(N) results change for other RT or self-shielding schemes.  For example, how do the URCHIN results compare to a scheme where a simple density threshold for self-shielding is adopted (e.g., Haehnelt et al 1998) with the threshold chosen to match the total incidence of LLSs and/or DLAs?  This would be an opportunity to distinguish the present results from those using an often used but presumably much less realistic approach.  I am again happy to leave this up to the authors, however.


We appreciate this suggestion and we have added a paragraph at the end of Sec. 2.2 discussing this point.  Specifically, this type of comparison has been done already with a similar radiative transfer code and we make reference to that paper. 

---------------------------------------------------------------------------

4.  The paper is clear in that it's main focus is on self-consistent comparisons of f(N) for various simulation parameters rather than a comparison with data.  Inevitably, however, the degree to which the simulations match the data will be of high interest, and so the fact that a (motivated) +0.25 dex offset is applied to the simulations is obviously important.  Even though this is stated more than once in the paper, I would suggest reiterating that an offset has been applied in the captions of figures where absolute f(N) results or their integrals are shown (e.g., Figures 4, 5, 7).  Alternatively, it might be clearer to label the thick line in Figure 1 "REF" and the thin line "REF, without +0.25 dex offset".


We have updated the labels in Fig. 1

---------------------------------------------------------------------------

5.  A comparison to the results from Arepo is included as a means of quantifying the sensitivity of f(N) to the choice of hydro solver; however, the comparison is for a single set of simulation parameters only, however.  It may be worth commenting on whether a grid-based or moving mesh code might respond differently to changes in the sub-grid physics.  Differences may be expected since, as the authors describe, the response of f(N) to changes in feedback and other factors has to do with mixing between different gas phases, entrainment, ISM densities, etc., which will presumably be somewhat different for different hydro solvers.


This is an interesting question but one we cannot address and prefer not to speculate on.  We have added a few sentences to the end of the Appendix to this effect. 

---------------------------------------------------------------------------

Minor points/edits:

-- The description of model NOREION is somewhat confusing.  If I understand footnote 4 correctly, the UV background is turned on at z=3, so the gas is ionized (at least in the IGM), but there is no Jeans smoothing.  Instead of saying the this run has no UV background, therefore, it may be clearer in Table 2 and in the text to say that the UVB is not present until z=3.

We have updated the footnote to be more clear. 

-- The last sentence of the introduction, paragraph 3, might better read "…at both low (refs) and high (refs) redshift, and high-resolution simulations of the interstellar medium (ISM) of galactic disks suggest that it is indeed plausible for supernovae (SNe) to power strong outflows (ref)."

Done

-- Section 2, paragraph 1: (Springel 2005) --> Springel (2005)

Done

-- The Planck cosmological results paper should be referenced (I believe) as Planck Collaboration XVI (2013)

We defer to the editor on this point. 

-- In Figure 1, a color other than pale green should be chosen to help distinguish the data error regions from the simulation variations.

Updated to cyan and darkened the grey a shade. 


-- In the first paragraph of section 6, last sentence, it may be worth repeating that the grey bands indicate the variation in the absence of corrections for H2.

Done

-- In the last sentence of 7.2.1, "the evidence for" can probably be omitted.

We removed "the evidence for" and added a reference to a recent study on the mass metallicity relationship in DLAs a few sentences earlier. 


-- In the last sentence of the conclusions, would it be more accurate to say "…should therefore leave most of our conclusions regarding DLAs unaltered", since changes to the treatment of radiation will presumably have a non-negligible effect on LLSs?

We have added a section (2.3) in the beginning on the effects of local sources and removed this paragraph as redundant. 

